Equilibrium density matrices for the 2D black hole sigma models from an integrable spin chain

This work concerns the quantum Lorentzian and Euclidean black hole non-linear sigma models. For the Euclidean black hole sigma model an equilibrium density matrix is proposed, which reproduces the modular invariant partition function from the 2001 paper of Maldacena, Ooguri and Son. For the Lorentzian black hole sigma model, using its formulation as a gauged ${\rm SL}(2,\mathbb{R})$ WZW model, we describe the linear and Hermitian structure of its space of states and also propose an expression for the equilibrium density matrix. Our analysis is guided by the results of the study of a certain critical, integrable spin chain. In the scaling limit, the latter exhibits the key features of the Lorentzian black hole sigma model including the same global symmetries, the same algebra of extended conformal symmetry and a continuous spectrum of conformal dimensions.

==> Notes.txt <==
(i) 
Changed formula (5.1) (added factor of two in front of sigma_m^z\sigma_{m+1}^z

(ii) Changed footnote 7 on page 28

(iii) Added new reference (26) in the bibliography

(iv) Minor changes in paragraph above (5.10)

(v) Updated ref. 32 

(vi) minor correction to ref. 29

(vii) fixed ref. 17


(viii) above eq.5.31 
which as an operator -> which is an operator
